Sparse Incremental Aggregation in Satellite Federated Learning

This paper studies Federated Learning (FL) in low Earth orbit (LEO) satellite constellations, where satellites are connected via intra-orbit inter-satellite links (ISLs) to their neighboring satellites. During the FL training process, satellites in each orbit forward gradients from nearby satellites, which are eventually transferred to the parameter server (PS). To enhance the efficiency of the FL training process, satellites apply in-network aggregation, referred to as incremental aggregation. In this work, the gradient sparsification methods from [1] are applied to satellite scenarios to improve bandwidth efficiency during incremental aggregation. The numerical results highlight an increase of over 4 x in bandwidth efficiency as the number of satellites in the orbital plane increases.

==> figures/FedISL_FedNonISL_spars_acc_time.csv <==
,Time_FedISL_Sync_Bremen_SIA,Acc_FedISL_Sync_Bremen_SIA,Time_FedISL_Sync_Bremen_CL,Acc_FedISL_Sync_Bremen_CL,Time_FedNonISL_Sync_Bremen_SIA,Acc_FedNonISL_Sync_Bremen_SIA
0,0.0,0.0793478260869565,0.0,0.0793478260869565,0.0,0.0793478260869565
1,4.171437353506393,0.0793478260869565,4.171437353506393,0.0793478260869565,7.954720838954038,0.0793478260869565
2,4.171447353506393,0.4035326086956521,4.171447353506393,0.3057065217391304,7.954730838954037,0.4035326086956521
3,6.512548457313448,0.4035326086956521,6.512548457313448,0.3057065217391304,11.134443058097276,0.4035326086956521
4,6.512558457313448,0.6612771739130435,6.512558457313448,0.5419836956521739,11.134453058097275,0.6612771739130435
5,6.937494287105173,0.6612771739130435,6.937494287105173,0.5419836956521739,15.262776393044438,0.6612771739130435
6,6.937504287105172,0.7442934782608696,6.937504287105172,0.7023097826086957,15.262786393044438,0.7442934782608696
7,6.983659585572882,0.7442934782608696,6.983659585572882,0.7023097826086957,22.45666528181892,0.7442934782608696
8,6.983669585572882,0.7767663043478261,6.983669585572882,0.7395380434782609,22.45667528181892,0.7767663043478261
9,7.000384729105608,0.7767663043478261,7.000384729105608,0.7395380434782609,29.707776393044444,0.7767663043478261
10,7.000394729105608,0.8054347826086956,7.000394729105608,0.7849184782608696,29.707786393044444,0.8054347826086956
11,7.017109872638335,0.8054347826086956,7.017109872638335,0.7849184782608696,33.90305417126041,0.8054347826086956
12,7.017119872638335,0.8236413043478261,7.017119872638335,0.8141304347826087,33.90306417126041,0.8236413043478261
13,7.198327620438506,0.8236413043478261,7.198327620438506,0.8141304347826087,37.29333194854425,0.8236413043478261
14,7.1983376204385054,0.8346467391304347,7.1983376204385054,0.8307065217391304,37.29334194854425,0.8346467391304347
15,7.283381807795104,0.8346467391304347,7.283381807795104,0.8307065217391304,41.42277639353746,0.8346467391304347
16,7.283391807795104,0.8407608695652173,7.283391807795104,0.8426630434782608,41.422786393537464,0.8407608695652173
17,7.300106951327831,0.8407608695652173,7.300106951327831,0.8426630434782608,48.87722083587504,0.8407608695652173
18,7.300116951327831,0.8482336956521739,7.300116951327831,0.846875,48.87723083587505,0.8482336956521739
19,7.316832094860557,0.8482336956521739,7.316832094860557,0.846875,56.127498616895686,0.8482336956521739
20,7.316842094860557,0.8504076086956521,7.316842094860557,0.853125,56.12750861689569,0.8504076086956521
21,7.461938731549617,0.8504076086956521,7.461938731549617,0.853125,60.32777639403994,0.8504076086956521
22,7.461948731549617,0.8513586956521739,7.461948731549617,0.8559782608695652,60.32778639403994,0.8513586956521739
23,7.588381807795104,0.8513586956521739,7.588381807795104,0.8559782608695652,63.71860972636867,0.8513586956521739
24,7.588391807795103,0.8544836956521739,7.588391807795103,0.8550271739130435,63.71861972636867,0.8544836956521739
25,7.605106951327831,0.8544836956521739,7.605106951327831,0.8550271739130435,71.47916528069737,0.8544836956521739
26,7.6051169513278305,0.8547554347826087,7.6051169513278305,0.8563858695652173,71.47917528069738,0.8547554347826087
27,7.726105398216284,0.8547554347826087,7.726105398216284,0.8563858695652173,71.47918528069738,0.8547554347826087
28,7.726115398216284,0.8563858695652173,7.726115398216284,0.8581521739130434,,
29,9.285326252239546,0.8563858695652173,9.285326252239546,0.8581521739130434,,
30,9.285336252239546,0.8576086956521739,9.285336252239546,0.8576086956521739,,
31,9.305881804003716,0.8576086956521739,9.305881804003716,0.8576086956521739,,
32,9.305891804003716,0.858016304347826,9.305891804003716,0.8559782608695652,,
33,9.32260694753644,0.858016304347826,9.32260694753644,0.8559782608695652,,
34,9.32261694753644,0.8604619565217392,9.32261694753644,0.8573369565217391,,
35,9.339332091069165,0.8604619565217392,9.339332091069165,0.8573369565217391,,
36,9.339342091069165,0.860733695652174,9.339342091069165,0.8596467391304348,,
37,9.528883176409384,0.860733695652174,9.528883176409384,0.8596467391304348,,
38,9.528893176409383,0.8599184782608695,9.528893176409383,0.8612771739130435,,
39,9.605048470670383,0.8599184782608695,9.605048470670383,0.8612771739130435,,
40,9.605058470670382,0.8619565217391304,9.605058470670382,0.8599184782608695,,
41,9.621773614203107,0.8619565217391304,9.621773614203107,0.8599184782608695,,
42,9.621783614203107,0.8630434782608696,9.621783614203107,0.8591032608695652,,
43,9.638498757735832,0.8630434782608696,9.638498757735832,0.8591032608695652,,
44,9.638508757735831,0.8623641304347827,9.638508757735831,0.8588315217391305,,
45,9.792216509742717,0.8623641304347827,9.792216509742717,0.8588315217391305,,
46,9.792226509742717,0.8642663043478261,9.792226509742717,0.8581521739130434,,
47,9.908381804003715,0.8642663043478261,9.908381804003715,0.8581521739130434,,
48,9.908391804003715,0.8638586956521739,9.908391804003715,0.8576086956521739,,
49,9.92510694753644,0.8638586956521739,9.92510694753644,0.8576086956521739,,
50,9.92511694753644,0.8653532608695652,9.92511694753644,0.8573369565217391,,
51,9.941832091069164,0.8653532608695652,9.941832091069164,0.8573369565217391,,
52,9.941842091069164,0.8664402173913044,9.941842091069164,0.8544836956521739,,
53,10.056383176409383,0.8664402173913044,10.056383176409383,0.8544836956521739,,
54,10.056393176409383,0.8672554347826087,10.056393176409383,0.85625,,
55,11.617548470670382,0.8672554347826087,11.617548470670382,0.85625,,
56,11.617558470670382,0.8673913043478261,11.617558470670382,0.8570652173913044,,
57,11.634273614203106,0.8673913043478261,11.634273614203106,0.8570652173913044,,
58,11.634283614203106,0.8676630434782608,11.634283614203106,0.8574728260869565,,
59,11.650998757735831,0.8676630434782608,11.650998757735831,0.8574728260869565,,
60,11.65100875773583,0.8684782608695653,11.65100875773583,0.8572010869565218,,
61,11.859716510120004,0.8684782608695653,11.859716510120004,0.8572010869565218,,
62,11.859726510120003,0.8692934782608696,11.859726510120003,0.8585597826086957,,
63,11.926715131284167,0.8692934782608696,11.926715131284167,0.8585597826086957,,
64,11.926725131284167,0.8703804347826087,11.926725131284167,0.8581521739130434,,
65,11.943440274816892,0.8703804347826087,11.943440274816892,0.8581521739130434,,
66,11.943450274816891,0.8717391304347826,11.943450274816891,0.860733695652174,,
67,11.960165418349618,0.8717391304347826,11.960165418349618,0.860733695652174,,
68,11.960175418349618,0.8714673913043478,11.960175418349618,0.8610054347826087,,
69,12.122494287897782,0.8714673913043478,12.122494287897782,0.8610054347826087,,
70,12.122504287897781,0.8710597826086957,12.122504287897781,0.8588315217391305,,
71,12.22893735350639,0.8710597826086957,12.22893735350639,0.8588315217391305,,
72,12.22894735350639,0.8721467391304348,12.22894735350639,0.8612771739130435,,
73,12.245662497039115,0.8721467391304348,12.245662497039115,0.8612771739130435,,
74,12.245672497039115,0.8732336956521739,12.245672497039115,0.8611413043478261,,
75,12.26238764057184,0.8732336956521739,12.26238764057184,0.8611413043478261,,
76,12.26239764057184,0.8733695652173913,12.26239764057184,0.8616847826086956,,
77,12.386383176786671,0.8733695652173913,12.386383176786671,0.8616847826086956,,
78,12.38639317678667,0.873641304347826,12.38639317678667,0.860733695652174,,
79,12.54143735350639,0.873641304347826,12.54143735350639,0.860733695652174,,
80,12.54144735350639,0.875,12.54144735350639,0.8597826086956522,,
81,13.933883176702002,0.875,13.933883176702002,0.8597826086956522,,
82,13.933893176702002,0.8740489130434783,13.933893176702002,0.8600543478260869,,
83,13.951159568424558,0.8740489130434783,13.951159568424558,0.8600543478260869,,
84,13.951169568424557,0.8751358695652174,13.951169568424557,0.858016304347826,,
85,13.967884711957282,0.8751358695652174,13.967884711957282,0.858016304347826,,
86,13.967894711957282,0.8758152173913043,13.967894711957282,0.861820652173913,,
87,14.19054984336867,0.8758152173913043,14.19054984336867,0.861820652173913,,
88,14.19055984336867,0.8754076086956522,14.19055984336867,0.8633152173913043,,
89,14.248659568424557,0.8754076086956522,14.248659568424557,0.8633152173913043,,
90,14.248669568424557,0.8760869565217392,14.248669568424557,0.865625,,
91,14.265384711957282,0.8760869565217392,14.265384711957282,0.865625,,
92,14.265394711957281,0.8775815217391304,14.265394711957281,0.8672554347826087,,
93,14.282109855490006,0.8775815217391304,14.282109855490006,0.8672554347826087,,
94,14.282119855490006,0.8769021739130435,14.282119855490006,0.8673913043478261,,
95,14.45277206559089,0.8769021739130435,14.45277206559089,0.8673913043478261,,
96,14.45278206559089,0.8789402173913043,14.45278206559089,0.8673913043478261,,
97,14.54977067953567,0.8789402173913043,14.54977067953567,0.8673913043478261,,
98,14.549780679535669,0.8786684782608696,14.549780679535669,0.8703804347826087,,
99,14.566495823068394,0.8786684782608696,14.566495823068394,0.8703804347826087,,
100,14.566505823068393,0.8800271739130435,14.566505823068393,0.8698369565217391,,
101,14.583220966601118,0.8800271739130435,14.583220966601118,0.8698369565217391,,
102,14.583230966601118,0.8801630434782609,14.583230966601118,0.8695652173913043,,
103,14.71666095447978,0.8801630434782609,14.71666095447978,0.8695652173913043,,
104,14.71667095447978,0.8798913043478261,14.71667095447978,0.8691576086956522,,
105,14.857826235091224,0.8798913043478261,14.857826235091224,0.8691576086956522,,
106,14.857836235091224,0.8801630434782609,14.857836235091224,0.8684782608695653,,
107,14.97977069908828,0.8801630434782609,14.97977069908828,0.8684782608695653,,
108,14.97978069908828,0.8800271739130435,14.97978069908828,0.8676630434782608,,
109,16.28699290175789,0.8800271739130435,16.28699290175789,0.8676630434782608,,
110,16.28700290175789,0.8801630434782609,16.28700290175789,0.8669836956521739,,
111,20.780326254643835,0.8801630434782609,20.780326254643835,0.8669836956521739,,
112,20.780336254643835,0.8805706521739131,20.780336254643835,0.8677989130434782,,
113,25.67504847067038,0.8805706521739131,25.67504847067038,0.8677989130434782,,
114,25.67505847067038,0.8805706521739131,25.67505847067038,0.8654891304347826,,
115,30.35977067953567,0.8805706521739131,30.35977067953567,0.8654891304347826,,
116,30.35978067953567,0.8811141304347826,30.35978067953567,0.868070652173913,,
117,30.785881810199392,0.8811141304347826,30.785881810199392,0.868070652173913,,
118,30.78589181019939,0.8804347826086957,30.78589181019939,0.8695652173913043,,
119,30.81115956842456,0.8804347826086957,30.81115956842456,0.8695652173913043,,
120,30.81116956842456,0.8808423913043478,30.81116956842456,0.8707880434782609,,
121,30.827884711957285,0.8808423913043478,30.827884711957285,0.8707880434782609,,
122,30.827894711957285,0.8816576086956521,30.827894711957285,0.8709239130434783,,
123,31.02916095377184,0.8816576086956521,31.02916095377184,0.8709239130434783,,
124,31.02917095377184,0.8808423913043478,31.02917095377184,0.8698369565217391,,
125,31.10199291890622,0.8808423913043478,31.10199291890622,0.8698369565217391,,
126,31.10200291890622,0.8797554347826086,31.10200291890622,0.8692934782608696,,
127,31.118718062438944,0.8797554347826086,31.118718062438944,0.8692934782608696,,
128,31.118728062438944,0.8808423913043478,31.118728062438944,0.8679347826086956,,
129,31.13544320597167,0.8808423913043478,31.13544320597167,0.8679347826086956,,
130,31.135453205971668,0.8820652173913044,31.135453205971668,0.8692934782608696,,
131,31.292216509327396,0.8820652173913044,31.292216509327396,0.8692934782608696,,
132,31.292226509327396,0.8820652173913044,31.292226509327396,0.8703804347826087,,
133,31.405048474461775,0.8820652173913044,31.405048474461775,0.8703804347826087,,
134,31.405058474461775,0.8813858695652174,31.405058474461775,0.8702445652173914,,
135,31.4217736179945,0.8813858695652174,31.4217736179945,0.8702445652173914,,
136,31.4217836179945,0.8815217391304347,31.4217836179945,0.8692934782608696,,
137,31.438498761527224,0.8815217391304347,31.438498761527224,0.8692934782608696,,
138,31.438508761527224,0.8834239130434782,31.438508761527224,0.8692934782608696,,
139,31.55638317599406,0.8834239130434782,31.55638317599406,0.8692934782608696,,
140,31.55639317599406,0.8834239130434782,31.55639317599406,0.8698369565217391,,
141,33.1183818077951,0.8834239130434782,33.1183818077951,0.8698369565217391,,
142,33.118391807795106,0.8822010869565218,33.118391807795106,0.8690217391304348,,
143,33.13510695132783,0.8822010869565218,33.13510695132783,0.8690217391304348,,
144,33.13511695132783,0.8830163043478261,33.13511695132783,0.8677989130434782,,
145,33.15183209486055,0.8830163043478261,33.15183209486055,0.8677989130434782,,
146,33.151842094860555,0.8827445652173913,33.151842094860555,0.8684782608695653,,
147,33.35971650974272,0.8827445652173913,33.35971650974272,0.8684782608695653,,
148,33.35972650974272,0.8830163043478261,33.35972650974272,0.8682065217391305,,
149,33.42393735955926,0.8830163043478261,33.42393735955926,0.8682065217391305,,
150,33.423947359559264,0.884375,33.423947359559264,0.8703804347826087,,
151,33.440662503091986,0.884375,33.440662503091986,0.8703804347826087,,
152,33.44067250309199,0.8838315217391305,33.44067250309199,0.8701086956521739,,
153,33.45738764662471,0.8838315217391305,33.45738764662471,0.8701086956521739,,
154,33.45739764662471,0.8834239130434782,33.45739764662471,0.8688858695652174,,
155,33.622494287520496,0.8834239130434782,33.622494287520496,0.8688858695652174,,
156,33.6225042875205,0.8839673913043479,33.6225042875205,0.8697010869565217,,
157,33.72560402622593,0.8839673913043479,33.72560402622593,0.8697010869565217,,
158,33.725614026225934,0.8853260869565217,33.725614026225934,0.8707880434782609,,
159,33.742329169758655,0.8853260869565217,33.742329169758655,0.8707880434782609,,
160,33.74233916975866,0.8855978260869565,33.74233916975866,0.8714673913043478,,
161,33.75905431329138,0.8855978260869565,33.75905431329138,0.8714673913043478,,
162,33.75906431329138,0.8853260869565217,33.75906431329138,0.8728260869565218,,
163,33.88638317640938,0.8853260869565217,33.88638317640938,0.8728260869565218,,
164,33.886393176409385,0.8846467391304348,33.886393176409385,0.8722826086956522,,
165,34.03615958178148,0.8846467391304348,34.03615958178148,0.8722826086956522,,
166,34.036169581781486,0.8850543478260869,34.036169581781486,0.8717391304347826,,
167,34.05288472531421,0.8850543478260869,34.05288472531421,0.8717391304347826,,
168,34.05289472531421,0.8841032608695653,34.05289472531421,0.872554347826087,,
169,35.43554984345333,0.8841032608695653,35.43554984345333,0.872554347826087,,
170,35.43555984345333,0.8851902173913043,35.43555984345333,0.8714673913043478,,
171,35.452274986986055,0.8851902173913043,35.452274986986055,0.8714673913043478,,
172,35.45228498698606,0.8850543478260869,35.45228498698606,0.8726902173913044,,
173,35.46900013051878,0.8850543478260869,35.46900013051878,0.8726902173913044,,
174,35.46901013051878,0.8854619565217391,35.46901013051878,0.8720108695652173,,
175,35.69082762123111,0.8854619565217391,35.69082762123111,0.8720108695652173,,
176,35.69083762123111,0.8857336956521739,35.69083762123111,0.8716032608695652,,
177,35.74588179795084,0.8857336956521739,35.74588179795084,0.8716032608695652,,
178,35.74589179795084,0.8853260869565217,35.74589179795084,0.8714673913043478,,
179,35.76260694148356,0.8853260869565217,35.76260694148356,0.8714673913043478,,
180,35.762616941483564,0.8866847826086957,35.762616941483564,0.8726902173913044,,
181,35.779332085016286,0.8866847826086957,35.779332085016286,0.8726902173913044,,
182,35.77934208501629,0.8866847826086957,35.77934208501629,0.872554347826087,,
183,35.95277206567555,0.8866847826086957,35.95277206567555,0.872554347826087,,
184,35.95278206567556,0.8877717391304348,35.95278206567556,0.8726902173913044,,
185,36.046715131284174,0.8877717391304348,36.046715131284174,0.8726902173913044,,
186,36.04672513128418,0.8862771739130435,36.04672513128418,0.871195652173913,,
187,36.0634402748169,0.8862771739130435,36.0634402748169,0.871195652173913,,
188,36.0634502748169,0.8869565217391304,36.0634502748169,0.8706521739130435,,
189,36.08016541834962,0.8869565217391304,36.08016541834962,0.8706521739130435,,
190,36.080175418349626,0.886820652173913,36.080175418349626,0.8692934782608696,,
191,36.21666095456444,0.886820652173913,36.21666095456444,0.8692934782608696,,
192,36.21667095456444,0.8870923913043478,36.21667095456444,0.8691576086956522,,
193,36.353659575728614,0.8870923913043478,36.353659575728614,0.8691576086956522,,
194,36.35366957572862,0.8879076086956522,36.35366957572862,0.8703804347826087,,
195,36.37038471926134,0.8879076086956522,36.37038471926134,0.8703804347826087,,
196,36.37039471926134,0.8877717391304348,36.37039471926134,0.8706521739130435,,
197,36.48110539900889,0.8877717391304348,36.48110539900889,0.8706521739130435,,
198,36.48111539900889,0.8880434782608696,36.48111539900889,0.8705163043478261,,
199,36.481125399008896,0.8880434782608696,36.481125399008896,0.8705163043478261,,


==> figures/FedISL_FedNonISL_spars_acc_time_wo_included.csv <==
,Time_FedISL_Sync_Bremen_SIA,Acc_FedISL_Sync_Bremen_SIA,Time_FedISL_Sync_Bremen_CL,Acc_FedISL_Sync_Bremen_CL,Time_FedNonISL_Sync_Bremen_SIA,Acc_FedNonISL_Sync_Bremen_SIA,Time_FedISL_Sync_Bremen_wo_spars,Acc_FedISL_Sync_Bremen_wo_spars
0,0.0,0.0793478260869565,0.0,0.0793478260869565,0.0,0.0793478260869565,0.0,0.0793478260869565
1,4.171437353506393,0.0793478260869565,4.171437353506393,0.0793478260869565,7.954720838954038,0.0793478260869565,4.171437353506393,0.0793478260869565
2,4.171447353506393,0.4035326086956521,4.171447353506393,0.3057065217391304,7.954730838954037,0.4035326086956521,4.171447353506393,0.8322010869565217
3,6.512548457313448,0.4035326086956521,6.512548457313448,0.3057065217391304,11.134443058097276,0.4035326086956521,6.512548457313448,0.8322010869565217
4,6.512558457313448,0.6612771739130435,6.512558457313448,0.5419836956521739,11.134453058097275,0.6612771739130435,6.512558457313448,0.8282608695652174
5,6.937494287105173,0.6612771739130435,6.937494287105173,0.5419836956521739,15.262776393044438,0.6612771739130435,6.937494287105173,0.8282608695652174
6,6.937504287105172,0.7442934782608696,6.937504287105172,0.7023097826086957,15.262786393044438,0.7442934782608696,6.937504287105172,0.8298913043478261
7,6.983659585572882,0.7442934782608696,6.983659585572882,0.7023097826086957,22.45666528181892,0.7442934782608696,6.983659585572882,0.8298913043478261
8,6.983669585572882,0.7767663043478261,6.983669585572882,0.7395380434782609,22.45667528181892,0.7767663043478261,6.983669585572882,0.8323369565217391
9,7.000384729105608,0.7767663043478261,7.000384729105608,0.7395380434782609,29.707776393044444,0.7767663043478261,7.000384729105608,0.8323369565217391
10,7.000394729105608,0.8054347826086956,7.000394729105608,0.7849184782608696,29.707786393044444,0.8054347826086956,7.000394729105608,0.8345108695652174
11,7.017109872638335,0.8054347826086956,7.017109872638335,0.7849184782608696,33.90305417126041,0.8054347826086956,7.017109872638335,0.8345108695652174
12,7.017119872638335,0.8236413043478261,7.017119872638335,0.8141304347826087,33.90306417126041,0.8236413043478261,7.017119872638335,0.8376358695652174
13,7.198327620438506,0.8236413043478261,7.198327620438506,0.8141304347826087,37.29333194854425,0.8236413043478261,7.198327620438506,0.8376358695652174
14,7.1983376204385054,0.8346467391304347,7.1983376204385054,0.8307065217391304,37.29334194854425,0.8346467391304347,7.1983376204385054,0.8396739130434783
15,7.283381807795104,0.8346467391304347,7.283381807795104,0.8307065217391304,41.42277639353746,0.8346467391304347,7.283381807795104,0.8396739130434783
16,7.283391807795104,0.8407608695652173,7.283391807795104,0.8426630434782608,41.422786393537464,0.8407608695652173,7.283391807795104,0.8421195652173913
17,7.300106951327831,0.8407608695652173,7.300106951327831,0.8426630434782608,48.87722083587504,0.8407608695652173,7.300106951327831,0.8421195652173913
18,7.300116951327831,0.8482336956521739,7.300116951327831,0.846875,48.87723083587505,0.8482336956521739,7.300116951327831,0.8425271739130434
19,7.316832094860557,0.8482336956521739,7.316832094860557,0.846875,56.127498616895686,0.8482336956521739,7.316832094860557,0.8425271739130434
20,7.316842094860557,0.8504076086956521,7.316842094860557,0.853125,56.12750861689569,0.8504076086956521,7.316842094860557,0.8440217391304348
21,7.461938731549617,0.8504076086956521,7.461938731549617,0.853125,60.32777639403994,0.8504076086956521,7.461938731549617,0.8440217391304348
22,7.461948731549617,0.8513586956521739,7.461948731549617,0.8559782608695652,60.32778639403994,0.8513586956521739,7.461948731549617,0.8464673913043478
23,7.588381807795104,0.8513586956521739,7.588381807795104,0.8559782608695652,63.71860972636867,0.8513586956521739,7.588381807795104,0.8464673913043478
24,7.588391807795103,0.8544836956521739,7.588391807795103,0.8550271739130435,63.71861972636867,0.8544836956521739,7.588391807795103,0.8474184782608696
25,7.605106951327831,0.8544836956521739,7.605106951327831,0.8550271739130435,71.47916528069737,0.8544836956521739,7.605106951327831,0.8474184782608696
26,7.6051169513278305,0.8547554347826087,7.6051169513278305,0.8563858695652173,71.47917528069738,0.8547554347826087,7.6051169513278305,0.8510869565217392
27,7.726105398216284,0.8547554347826087,7.726105398216284,0.8563858695652173,71.47918528069738,0.8547554347826087,7.726105398216284,0.8510869565217392
28,7.726115398216284,0.8563858695652173,7.726115398216284,0.8581521739130434,,,7.726115398216284,0.8536684782608696
29,9.285326252239546,0.8563858695652173,9.285326252239546,0.8581521739130434,,,9.285326252239546,0.8536684782608696
30,9.285336252239546,0.8576086956521739,9.285336252239546,0.8576086956521739,,,9.285336252239546,0.8540760869565217
31,9.305881804003716,0.8576086956521739,9.305881804003716,0.8576086956521739,,,9.305881804003716,0.8540760869565217
32,9.305891804003716,0.858016304347826,9.305891804003716,0.8559782608695652,,,9.305891804003716,0.8548913043478261
33,9.32260694753644,0.858016304347826,9.32260694753644,0.8559782608695652,,,9.32260694753644,0.8548913043478261
34,9.32261694753644,0.8604619565217392,9.32261694753644,0.8573369565217391,,,9.32261694753644,0.8566576086956522
35,9.339332091069165,0.8604619565217392,9.339332091069165,0.8573369565217391,,,9.339332091069165,0.8566576086956522
36,9.339342091069165,0.860733695652174,9.339342091069165,0.8596467391304348,,,9.339342091069165,0.8578804347826087
37,9.528883176409384,0.860733695652174,9.528883176409384,0.8596467391304348,,,9.528883176409384,0.8578804347826087
38,9.528893176409383,0.8599184782608695,9.528893176409383,0.8612771739130435,,,9.528893176409383,0.8595108695652174
39,9.605048470670383,0.8599184782608695,9.605048470670383,0.8612771739130435,,,9.605048470670383,0.8595108695652174
40,9.605058470670382,0.8619565217391304,9.605058470670382,0.8599184782608695,,,9.605058470670382,0.8601902173913043
41,9.621773614203107,0.8619565217391304,9.621773614203107,0.8599184782608695,,,9.621773614203107,0.8601902173913043
42,9.621783614203107,0.8630434782608696,9.621783614203107,0.8591032608695652,,,9.621783614203107,0.8610054347826087
43,9.638498757735832,0.8630434782608696,9.638498757735832,0.8591032608695652,,,9.638498757735832,0.8610054347826087
44,9.638508757735831,0.8623641304347827,9.638508757735831,0.8588315217391305,,,9.638508757735831,0.8611413043478261
45,9.792216509742717,0.8623641304347827,9.792216509742717,0.8588315217391305,,,9.792216509742717,0.8611413043478261
46,9.792226509742717,0.8642663043478261,9.792226509742717,0.8581521739130434,,,9.792226509742717,0.8614130434782609
47,9.908381804003715,0.8642663043478261,9.908381804003715,0.8581521739130434,,,9.908381804003715,0.8614130434782609
48,9.908391804003715,0.8638586956521739,9.908391804003715,0.8576086956521739,,,9.908391804003715,0.8623641304347827
49,9.92510694753644,0.8638586956521739,9.92510694753644,0.8576086956521739,,,9.92510694753644,0.8623641304347827
50,9.92511694753644,0.8653532608695652,9.92511694753644,0.8573369565217391,,,9.92511694753644,0.8630434782608696
51,9.941832091069164,0.8653532608695652,9.941832091069164,0.8573369565217391,,,9.941832091069164,0.8630434782608696
52,9.941842091069164,0.8664402173913044,9.941842091069164,0.8544836956521739,,,9.941842091069164,0.8639945652173913
53,10.056383176409383,0.8664402173913044,10.056383176409383,0.8544836956521739,,,10.056383176409383,0.8639945652173913
54,10.056393176409383,0.8672554347826087,10.056393176409383,0.85625,,,10.056393176409383,0.8644021739130435
55,11.617548470670382,0.8672554347826087,11.617548470670382,0.85625,,,11.617548470670382,0.8644021739130435
56,11.617558470670382,0.8673913043478261,11.617558470670382,0.8570652173913044,,,11.617558470670382,0.8648097826086957
57,11.634273614203106,0.8673913043478261,11.634273614203106,0.8570652173913044,,,11.634273614203106,0.8648097826086957
58,11.634283614203106,0.8676630434782608,11.634283614203106,0.8574728260869565,,,11.634283614203106,0.8652173913043478
59,11.650998757735831,0.8676630434782608,11.650998757735831,0.8574728260869565,,,11.650998757735831,0.8652173913043478
60,11.65100875773583,0.8684782608695653,11.65100875773583,0.8572010869565218,,,11.65100875773583,0.865625
61,11.859716510120004,0.8684782608695653,11.859716510120004,0.8572010869565218,,,11.859716510120004,0.865625
62,11.859726510120003,0.8692934782608696,11.859726510120003,0.8585597826086957,,,11.859726510120003,0.866304347826087
63,11.926715131284167,0.8692934782608696,11.926715131284167,0.8585597826086957,,,11.926715131284167,0.866304347826087
64,11.926725131284167,0.8703804347826087,11.926725131284167,0.8581521739130434,,,11.926725131284167,0.8675271739130435
65,11.943440274816892,0.8703804347826087,11.943440274816892,0.8581521739130434,,,11.943440274816892,0.8675271739130435
66,11.943450274816891,0.8717391304347826,11.943450274816891,0.860733695652174,,,11.943450274816891,0.868070652173913
67,11.960165418349618,0.8717391304347826,11.960165418349618,0.860733695652174,,,11.960165418349618,0.868070652173913
68,11.960175418349618,0.8714673913043478,11.960175418349618,0.8610054347826087,,,11.960175418349618,0.8684782608695653
69,12.122494287897782,0.8714673913043478,12.122494287897782,0.8610054347826087,,,12.122494287897782,0.8684782608695653
70,12.122504287897781,0.8710597826086957,12.122504287897781,0.8588315217391305,,,12.122504287897781,0.8697010869565217
71,12.22893735350639,0.8710597826086957,12.22893735350639,0.8588315217391305,,,12.22893735350639,0.8697010869565217
72,12.22894735350639,0.8721467391304348,12.22894735350639,0.8612771739130435,,,12.22894735350639,0.8705163043478261
73,12.245662497039115,0.8721467391304348,12.245662497039115,0.8612771739130435,,,12.245662497039115,0.8705163043478261
74,12.245672497039115,0.8732336956521739,12.245672497039115,0.8611413043478261,,,12.245672497039115,0.8720108695652173
75,12.26238764057184,0.8732336956521739,12.26238764057184,0.8611413043478261,,,12.26238764057184,0.8720108695652173
76,12.26239764057184,0.8733695652173913,12.26239764057184,0.8616847826086956,,,12.26239764057184,0.8721467391304348
77,12.386383176786671,0.8733695652173913,12.386383176786671,0.8616847826086956,,,12.386383176786671,0.8721467391304348
78,12.38639317678667,0.873641304347826,12.38639317678667,0.860733695652174,,,12.38639317678667,0.8726902173913044
79,12.54143735350639,0.873641304347826,12.54143735350639,0.860733695652174,,,12.54143735350639,0.8726902173913044
80,12.54144735350639,0.875,12.54144735350639,0.8597826086956522,,,12.54144735350639,0.8730978260869565
81,13.933883176702002,0.875,13.933883176702002,0.8597826086956522,,,13.933883176702002,0.8730978260869565
82,13.933893176702002,0.8740489130434783,13.933893176702002,0.8600543478260869,,,13.933893176702002,0.8735054347826087
83,13.951159568424558,0.8740489130434783,13.951159568424558,0.8600543478260869,,,13.951159568424558,0.8735054347826087
84,13.951169568424557,0.8751358695652174,13.951169568424557,0.858016304347826,,,13.951169568424557,0.873641304347826
85,13.967884711957282,0.8751358695652174,13.967884711957282,0.858016304347826,,,13.967884711957282,0.873641304347826
86,13.967894711957282,0.8758152173913043,13.967894711957282,0.861820652173913,,,13.967894711957282,0.873641304347826
87,14.19054984336867,0.8758152173913043,14.19054984336867,0.861820652173913,,,14.19054984336867,0.873641304347826
88,14.19055984336867,0.8754076086956522,14.19055984336867,0.8633152173913043,,,14.19055984336867,0.8744565217391305
89,14.248659568424557,0.8754076086956522,14.248659568424557,0.8633152173913043,,,14.248659568424557,0.8744565217391305
90,14.248669568424557,0.8760869565217392,14.248669568424557,0.865625,,,14.248669568424557,0.875
91,14.265384711957282,0.8760869565217392,14.265384711957282,0.865625,,,14.265384711957282,0.875
92,14.265394711957281,0.8775815217391304,14.265394711957281,0.8672554347826087,,,14.265394711957281,0.8754076086956522
93,14.282109855490006,0.8775815217391304,14.282109855490006,0.8672554347826087,,,14.282109855490006,0.8754076086956522
94,14.282119855490006,0.8769021739130435,14.282119855490006,0.8673913043478261,,,14.282119855490006,0.8755434782608695
95,14.45277206559089,0.8769021739130435,14.45277206559089,0.8673913043478261,,,14.45277206559089,0.8755434782608695
96,14.45278206559089,0.8789402173913043,14.45278206559089,0.8673913043478261,,,14.45278206559089,0.8758152173913043
97,14.54977067953567,0.8789402173913043,14.54977067953567,0.8673913043478261,,,14.54977067953567,0.8758152173913043
98,14.549780679535669,0.8786684782608696,14.549780679535669,0.8703804347826087,,,14.549780679535669,0.8767663043478261
99,14.566495823068394,0.8786684782608696,14.566495823068394,0.8703804347826087,,,14.566495823068394,0.8767663043478261
100,14.566505823068393,0.8800271739130435,14.566505823068393,0.8698369565217391,,,14.566505823068393,0.8771739130434782
101,14.583220966601118,0.8800271739130435,14.583220966601118,0.8698369565217391,,,14.583220966601118,0.8771739130434782
102,14.583230966601118,0.8801630434782609,14.583230966601118,0.8695652173913043,,,14.583230966601118,0.8777173913043478
103,14.71666095447978,0.8801630434782609,14.71666095447978,0.8695652173913043,,,14.71666095447978,0.8777173913043478
104,14.71667095447978,0.8798913043478261,14.71667095447978,0.8691576086956522,,,14.71667095447978,0.877445652173913
105,14.857826235091224,0.8798913043478261,14.857826235091224,0.8691576086956522,,,14.857826235091224,0.877445652173913
106,14.857836235091224,0.8801630434782609,14.857836235091224,0.8684782608695653,,,14.857836235091224,0.8771739130434782
107,14.97977069908828,0.8801630434782609,14.97977069908828,0.8684782608695653,,,14.97977069908828,0.8771739130434782
108,14.97978069908828,0.8800271739130435,14.97978069908828,0.8676630434782608,,,14.97978069908828,0.8775815217391304
109,16.28699290175789,0.8800271739130435,16.28699290175789,0.8676630434782608,,,16.28699290175789,0.8775815217391304
110,16.28700290175789,0.8801630434782609,16.28700290175789,0.8669836956521739,,,16.28700290175789,0.8783967391304348
111,20.780326254643835,0.8801630434782609,20.780326254643835,0.8669836956521739,,,20.780326254643835,0.8783967391304348
112,20.780336254643835,0.8805706521739131,20.780336254643835,0.8677989130434782,,,20.780336254643835,0.8778532608695652
113,25.67504847067038,0.8805706521739131,25.67504847067038,0.8677989130434782,,,25.67504847067038,0.8778532608695652
114,25.67505847067038,0.8805706521739131,25.67505847067038,0.8654891304347826,,,25.67505847067038,0.8783967391304348
115,30.35977067953567,0.8805706521739131,30.35977067953567,0.8654891304347826,,,30.35977067953567,0.8783967391304348
116,30.35978067953567,0.8811141304347826,30.35978067953567,0.868070652173913,,,30.35978067953567,0.8790760869565217
117,30.785881810199392,0.8811141304347826,30.785881810199392,0.868070652173913,,,30.785881810199392,0.8790760869565217
118,30.78589181019939,0.8804347826086957,30.78589181019939,0.8695652173913043,,,30.78589181019939,0.8789402173913043
119,30.81115956842456,0.8804347826086957,30.81115956842456,0.8695652173913043,,,30.81115956842456,0.8789402173913043
120,30.81116956842456,0.8808423913043478,30.81116956842456,0.8707880434782609,,,30.81116956842456,0.8793478260869565
121,30.827884711957285,0.8808423913043478,30.827884711957285,0.8707880434782609,,,30.827884711957285,0.8793478260869565
122,30.827894711957285,0.8816576086956521,30.827894711957285,0.8709239130434783,,,30.827894711957285,0.8796195652173913
123,31.02916095377184,0.8816576086956521,31.02916095377184,0.8709239130434783,,,31.02916095377184,0.8796195652173913
124,31.02917095377184,0.8808423913043478,31.02917095377184,0.8698369565217391,,,31.02917095377184,0.8796195652173913
125,31.10199291890622,0.8808423913043478,31.10199291890622,0.8698369565217391,,,31.10199291890622,0.8796195652173913
126,31.10200291890622,0.8797554347826086,31.10200291890622,0.8692934782608696,,,31.10200291890622,0.8800271739130435
127,31.118718062438944,0.8797554347826086,31.118718062438944,0.8692934782608696,,,31.118718062438944,0.8800271739130435
128,31.118728062438944,0.8808423913043478,31.118728062438944,0.8679347826086956,,,31.118728062438944,0.8808423913043478
129,31.13544320597167,0.8808423913043478,31.13544320597167,0.8679347826086956,,,31.13544320597167,0.8808423913043478
130,31.135453205971668,0.8820652173913044,31.135453205971668,0.8692934782608696,,,31.135453205971668,0.8807065217391304
131,31.292216509327396,0.8820652173913044,31.292216509327396,0.8692934782608696,,,31.292216509327396,0.8807065217391304
132,31.292226509327396,0.8820652173913044,31.292226509327396,0.8703804347826087,,,31.292226509327396,0.8823369565217392
133,31.405048474461775,0.8820652173913044,31.405048474461775,0.8703804347826087,,,31.405048474461775,0.8823369565217392
134,31.405058474461775,0.8813858695652174,31.405058474461775,0.8702445652173914,,,31.405058474461775,0.8822010869565218
135,31.4217736179945,0.8813858695652174,31.4217736179945,0.8702445652173914,,,31.4217736179945,0.8822010869565218
136,31.4217836179945,0.8815217391304347,31.4217836179945,0.8692934782608696,,,31.4217836179945,0.8820652173913044
137,31.438498761527224,0.8815217391304347,31.438498761527224,0.8692934782608696,,,31.438498761527224,0.8820652173913044
138,31.438508761527224,0.8834239130434782,31.438508761527224,0.8692934782608696,,,31.438508761527224,0.8830163043478261
139,31.55638317599406,0.8834239130434782,31.55638317599406,0.8692934782608696,,,31.55638317599406,0.8830163043478261
140,31.55639317599406,0.8834239130434782,31.55639317599406,0.8698369565217391,,,31.55639317599406,0.8834239130434782
141,33.1183818077951,0.8834239130434782,33.1183818077951,0.8698369565217391,,,33.1183818077951,0.8834239130434782
142,33.118391807795106,0.8822010869565218,33.118391807795106,0.8690217391304348,,,33.118391807795106,0.8832880434782608
143,33.13510695132783,0.8822010869565218,33.13510695132783,0.8690217391304348,,,33.13510695132783,0.8832880434782608
144,33.13511695132783,0.8830163043478261,33.13511695132783,0.8677989130434782,,,33.13511695132783,0.883695652173913
145,33.15183209486055,0.8830163043478261,33.15183209486055,0.8677989130434782,,,33.15183209486055,0.883695652173913
146,33.151842094860555,0.8827445652173913,33.151842094860555,0.8684782608695653,,,33.151842094860555,0.884375
147,33.35971650974272,0.8827445652173913,33.35971650974272,0.8684782608695653,,,33.35971650974272,0.884375
148,33.35972650974272,0.8830163043478261,33.35972650974272,0.8682065217391305,,,33.35972650974272,0.884375
149,33.42393735955926,0.8830163043478261,33.42393735955926,0.8682065217391305,,,33.42393735955926,0.884375
150,33.423947359559264,0.884375,33.423947359559264,0.8703804347826087,,,33.423947359559264,0.8845108695652174
151,33.440662503091986,0.884375,33.440662503091986,0.8703804347826087,,,33.440662503091986,0.8845108695652174
152,33.44067250309199,0.8838315217391305,33.44067250309199,0.8701086956521739,,,33.44067250309199,0.8842391304347826
153,33.45738764662471,0.8838315217391305,33.45738764662471,0.8701086956521739,,,33.45738764662471,0.8842391304347826
154,33.45739764662471,0.8834239130434782,33.45739764662471,0.8688858695652174,,,33.45739764662471,0.8847826086956522
155,33.622494287520496,0.8834239130434782,33.622494287520496,0.8688858695652174,,,33.622494287520496,0.8847826086956522
156,33.6225042875205,0.8839673913043479,33.6225042875205,0.8697010869565217,,,33.6225042875205,0.8845108695652174
157,33.72560402622593,0.8839673913043479,33.72560402622593,0.8697010869565217,,,33.72560402622593,0.8845108695652174
158,33.725614026225934,0.8853260869565217,33.725614026225934,0.8707880434782609,,,33.725614026225934,0.8850543478260869
159,33.742329169758655,0.8853260869565217,33.742329169758655,0.8707880434782609,,,33.742329169758655,0.8850543478260869
160,33.74233916975866,0.8855978260869565,33.74233916975866,0.8714673913043478,,,33.74233916975866,0.8850543478260869
161,33.75905431329138,0.8855978260869565,33.75905431329138,0.8714673913043478,,,33.75905431329138,0.8850543478260869
162,33.75906431329138,0.8853260869565217,33.75906431329138,0.8728260869565218,,,33.75906431329138,0.8851902173913043
163,33.88638317640938,0.8853260869565217,33.88638317640938,0.8728260869565218,,,33.88638317640938,0.8851902173913043
164,33.886393176409385,0.8846467391304348,33.886393176409385,0.8722826086956522,,,33.886393176409385,0.8851902173913043
165,34.03615958178148,0.8846467391304348,34.03615958178148,0.8722826086956522,,,34.03615958178148,0.8851902173913043
166,34.036169581781486,0.8850543478260869,34.036169581781486,0.8717391304347826,,,34.036169581781486,0.8853260869565217
167,34.05288472531421,0.8850543478260869,34.05288472531421,0.8717391304347826,,,34.05288472531421,0.8853260869565217
168,34.05289472531421,0.8841032608695653,34.05289472531421,0.872554347826087,,,34.05289472531421,0.8853260869565217
169,35.43554984345333,0.8841032608695653,35.43554984345333,0.872554347826087,,,35.43554984345333,0.8853260869565217
170,35.43555984345333,0.8851902173913043,35.43555984345333,0.8714673913043478,,,35.43555984345333,0.8854619565217391
171,35.452274986986055,0.8851902173913043,35.452274986986055,0.8714673913043478,,,35.452274986986055,0.8854619565217391
172,35.45228498698606,0.8850543478260869,35.45228498698606,0.8726902173913044,,,35.45228498698606,0.8858695652173914
173,35.46900013051878,0.8850543478260869,35.46900013051878,0.8726902173913044,,,35.46900013051878,0.8858695652173914
174,35.46901013051878,0.8854619565217391,35.46901013051878,0.8720108695652173,,,35.46901013051878,0.8860054347826087
175,35.69082762123111,0.8854619565217391,35.69082762123111,0.8720108695652173,,,35.69082762123111,0.8860054347826087
176,35.69083762123111,0.8857336956521739,35.69083762123111,0.8716032608695652,,,35.69083762123111,0.8858695652173914
177,35.74588179795084,0.8857336956521739,35.74588179795084,0.8716032608695652,,,35.74588179795084,0.8858695652173914
178,35.74589179795084,0.8853260869565217,35.74589179795084,0.8714673913043478,,,35.74589179795084,0.8862771739130435
179,35.76260694148356,0.8853260869565217,35.76260694148356,0.8714673913043478,,,35.76260694148356,0.8862771739130435
180,35.762616941483564,0.8866847826086957,35.762616941483564,0.8726902173913044,,,35.762616941483564,0.8864130434782609
181,35.779332085016286,0.8866847826086957,35.779332085016286,0.8726902173913044,,,35.779332085016286,0.8864130434782609
182,35.77934208501629,0.8866847826086957,35.77934208501629,0.872554347826087,,,35.77934208501629,0.8865489130434783
183,35.95277206567555,0.8866847826086957,35.95277206567555,0.872554347826087,,,35.95277206567555,0.8865489130434783
184,35.95278206567556,0.8877717391304348,35.95278206567556,0.8726902173913044,,,35.95278206567556,0.8866847826086957
185,36.046715131284174,0.8877717391304348,36.046715131284174,0.8726902173913044,,,36.046715131284174,0.8866847826086957
186,36.04672513128418,0.8862771739130435,36.04672513128418,0.871195652173913,,,36.04672513128418,0.8872282608695652
187,36.0634402748169,0.8862771739130435,36.0634402748169,0.871195652173913,,,36.0634402748169,0.8872282608695652
188,36.0634502748169,0.8869565217391304,36.0634502748169,0.8706521739130435,,,36.0634502748169,0.8872282608695652
189,36.08016541834962,0.8869565217391304,36.08016541834962,0.8706521739130435,,,36.08016541834962,0.8872282608695652
190,36.080175418349626,0.886820652173913,36.080175418349626,0.8692934782608696,,,36.080175418349626,0.8876358695652173
191,36.21666095456444,0.886820652173913,36.21666095456444,0.8692934782608696,,,36.21666095456444,0.8876358695652173
192,36.21667095456444,0.8870923913043478,36.21667095456444,0.8691576086956522,,,36.21667095456444,0.8877717391304348
193,36.353659575728614,0.8870923913043478,36.353659575728614,0.8691576086956522,,,36.353659575728614,0.8877717391304348
194,36.35366957572862,0.8879076086956522,36.35366957572862,0.8703804347826087,,,36.35366957572862,0.8875
195,36.37038471926134,0.8879076086956522,36.37038471926134,0.8703804347826087,,,36.37038471926134,0.8875
196,36.37039471926134,0.8877717391304348,36.37039471926134,0.8706521739130435,,,36.37039471926134,0.8875
197,36.48110539900889,0.8877717391304348,36.48110539900889,0.8706521739130435,,,36.48110539900889,0.8875
198,36.48111539900889,0.8880434782608696,36.48111539900889,0.8705163043478261,,,36.48111539900889,0.8876358695652173
199,36.481125399008896,0.8880434782608696,36.481125399008896,0.8705163043478261,,,36.481125399008896,0.8876358695652173


==> figures/Spars_Acc_MNIST.csv <==
,round,SIA_001,CL_001,wo_IA_001,SIA_01,CL_01,wo_IA_01
0,8,78048.36734693877,28080.0,84240.0,656625.4411764706,282600.0,847800.0
1,12,153496.83673469388,42120.0,168480.0,1204226.4705882352,423900.0,1695600.0
2,20,372524.693877551,70200.0,421200.0,2604151.3235294116,706500.0,4239000.0
3,28,677058.0612244898,98280.0,786240.0,4278322.05882353,989100.0,7912800.0


==> figures/norm_Spars_Acc_MNIST.csv <==
,round,SIA_001,CL_001,wo_IA_001,SIA_01,CL_01,wo_IA_01
0,8,22.23600209314495,8.0,24.0,18.58812289246909,8.0,24.0
1,12,43.7312925170068,12.0,48.0,34.08992131884601,12.0,48.0
2,20,106.1323914181057,20.0,120.0,73.71978269014612,20.0,120.0
3,28,192.8940345368917,28.0,224.0,121.11315099288123,28.0,224.0

